A combined HST and JWST analysis of the stellar population in Draco II

Draco II (Dra II) is one of the faintest and most metal-poor Milky Way satellites known, yet its nature as either an ultra-faint dwarf galaxy or an extended globular cluster remains debated. We perform a photometric analysis of the stellar population of Dra II reducing deep multi-band observations from the Hubble Space Telescope (HST) and the James Webb Space Telescope (JWST). We select Dra II member stars based on their proper motions and photometric quality criteria. For the first time, optical and infrared photometry are combined to produce a stellar catalogue reaching 50 percent completeness at $F814W = 26.5$ mag (corresponding to the absolute magnitude $M_{F814W} = 10.1$ mag). The colour-magnitude diagram confirms that Dra II hosts an old stellar population with an age of $13.5_{-1.5}^{+1.7}$ Gyr at a distance of $19.2\pm0.9$ kpc. We measure an $\alpha$-enhanced stellar population with a low mean metallicity of $[\rm Fe/H]_{CaHK} = -2.38 \pm 0.17$ dex and confirm the presence of an intrinsic metallicity spread of $\sigma_{[\rm Fe/H]} = 0.85 \pm 0.13$ dex. We identify 10 unresolved main-sequence binary stars in the HST catalogue with mass ratios $q > 0.5$ in the mass range $0.43<M_1/M_\odot<0.71$, corresponding to a binary fraction of $f_{bin}^{q>0.5} = 0.21 \pm 0.07$. This value is higher than those typically observed in globular clusters and lies near the upper range measured in open clusters. The stellar mass function is best modelled by a single power law with a slope of $1.53\pm0.26$ over the mass range $0.13$--$0.77\ M_\odot$. We find no evidence of mass segregation. Consistent results are obtained independently from the JWST catalogue. Combining these findings strongly suggests that Draco II is best classified as an ultra-faint dwarf galaxy rather than a globular cluster.

==> readme.txt <==

% README — Draco II manuscript

% This archive contains the source files for the accepted MNRAS manuscript on the resolved stellar populations of Draco II.

% Contents:
% - LaTeX source file for the manuscript (mnras_template.tex)
% - Bibliography files (biblio.bib)
% - Figure files used by the manuscript
% - Any additional style files or macros required to compile the manuscript

% The manuscript PDF submitted alongside this archive corresponds to the clean, accepted version, with referee highlighting and revision markup removed.

% To compile the manuscript, use pdfLaTeX with the supplied source files and bibliography, as appropriate.

% All figure files referenced by the LaTeX source are included in this archive.




% Original content of the readme:









% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.




